Generative AI and the History of Architecture

Recent generative AI platforms are able to create texts or impressive images from simple text prompts. This makes them powerful tools for summarizing knowledge about architectural history or deriving new creative work in early design tasks like ideation, sketching and modelling. But, how good is the understanding of the generative AI models of the history of architecture? Has it learned to properly distinguish styles, or is it hallucinating information? In this chapter, we investigate this question for generative AI platforms for text and image generation for different architectural styles, to understand the capabilities and boundaries of knowledge of those tools. We also analyze how they are already being used by analyzing a data set of 101 million Midjourney queries to see if and how practitioners are already querying for specific architectural concepts.

==> pictures/stats.txt <==
imgsizes: 11,413,912,780,940;
all: 103,193,317;
total: 84,902,964 (82.28%);
blacklisted: 23,096,134 (27.20%);
blacklisted filtered: 4,000,615 (4.71%);
filtered: 5,697,620 (6.71%);
filtered by key: 5,366,705 (6.32%);
filtered by famous architect: 559,617 (0.66%);
filtered by arch/int/ext: 2,182,204 (2.57%);
filtered by architect in txt: 1,406,725 (1.66%);
filtered by architect wo blacklisted in txt: 0 (0.00%);
filtered by interior in txt: 826,030 (0.97%);
filtered by exterior in txt: 141,232 (0.17%);
removed duplicates: 15,641,193 (15.16%);
